Study, representation and applications of hypergraph minimal transversals

This work is part of the field of the hypergraph theory and focuses on hypergraph minimal transversal. The problem of extracting the minimal transversals from a hypergraph received the interest of many researchers as shown the number of algorithms proposed in the literature, and this is mainly due to the solutions offered by the minimal transversal in various application areas such as databases, artificial intelligence, e-commerce, semantic web, etc. In view of the wide range of fields of minimal transversal application and the interest they generate, the objective of this thesis is to explore new application paths of minimal transversal by proposing methods to optimize the extraction. This has led to three proposed contributions in this thesis. The first approach takes advantage of the emergence of Web 2.0 and, therefore, social networks using minimal transversal for the detection of important actors within these networks. The second part of research in this thesis has focused on reducing the number of hypergraph minimal transversal. A concise and accurate representation of minimal transversal was proposed and is based on the construction of an irredundant hypergraph, hence are calculated the irredundant minimal transversal of the initial hypergraph. An application of this representation to the dependency inference problem is presented to illustrate the usefulness of this approach. The last approach includes the hypergraph decomposition into partial hypergraph the local minimal transversal are calculated and their Cartesian product can generate all the hypergraph transversal sets. Different experimental studies have shown the value of these proposed approaches.

==> new.bib.txt <==
@inproceedings{ref1,
  title={SODA: an OWL-DL based ontology matching system},
  author={Zghal, Sami and Ben Yahia, Sadok and Nguifo, Engelbert Mephu and Slimani, Yahya},
  booktitle={Proceedings of the 2nd International Conference on Ontology Matching-Volume 304},
  pages={261--267},
  year={2007},
  organization={CEUR-WS. org}
}


@article{ref2,
  title={A parameterized algorithm to explore formal contexts with a taxonomy},
  author={Cellier, Peggy and Ferr{\'e}, S{\'e}bastien and Ridoux, Olivier and Ducasse, Mireille},
  journal={International Journal of Foundations of Computer Science},
  volume={19},
  number={02},
  pages={319--343},
  year={2008},
  publisher={World Scientific}
}


@article{ref3,
  title={Formal context coverage based on isolated labels: An efficient solution for text feature extraction},
  author={Ferjani, Fethi and Elloumi, Samir and Jaoua, Ali and Ben Yahia, Sadok and Ismail, Sahar and Ravan, Sheikha},
  journal={Information Sciences},
  volume={188},
  pages={198--214},
  year={2012},
  publisher={Elsevier}
}


@inproceedings{ref4,
  title={Trust inference computation for online social networks},
  author={Hamdi, Sana and Bouzeghoub, Amel and Gancarski, Alda Lopes and Ben Yahia, Sadok},
  booktitle={2013 12th IEEE International Conference on Trust, Security and Privacy in Computing and Communications (TrustCom)},
  pages={210--217},
  year={2013},
  organization={IEEE}
}


@inproceedings{ref5,
  title={Revisiting generic bases of association rules},
  author={Ben Yahia, Sadok and Nguifo, Engelbert Mephu},
  booktitle={International Conference on Data Warehousing and Knowledge Discovery},
  pages={58--67},
  year={2004},
  organization={Springer}
}


@inproceedings{ref6,
  title={XMap: results for OAEI 2015},
  author={Djeddi, Warith Eddine and Khadir, Mohamed Tarek and Ben Yahia, Sadok},
  booktitle={Ontology Matching (OM)},
  pages={216--221},
  year={2015}
}


@inproceedings{ref7,
  title={OMC-IDS: at the cross-roads of OLAP mining and intrusion detection},
  author={Brahmi, Hanen and Brahmi, Imen and Ben Yahia, Sadok},
  booktitle={Pacific-Asia Conference on Knowledge Discovery and Data Mining},
  pages={13--24},
  year={2012},
  organization={Springer}
}


@article{ref8,
  title={Generalization of association rules through disjunction},
  author={Hamrouni, Tarek and Ben Yahia, Sadok and Nguifo, Engelbert Mephu},
  journal={Annals of Mathematics and Artificial Intelligence},
  volume={59},
  number={2},
  pages={201--222},
  year={2010},
  publisher={Springer}
}


@inproceedings{ref9,
  title={IRIS: A novel method of direct trust computation for generating trusted social networks},
  author={Hamdi, Sana and Gancarski, Alda Lopes and Bouzeghoub, Amel and Ben Yahia, Sadok},
  booktitle={2012 IEEE 11th International Conference on Trust, Security and Privacy in Computing and Communications (TrustCom)},
  pages={616--623},
  year={2012},
  organization={IEEE}
}


@article{ref10,
  title={Looking for a structural characterization of the sparseness measure of (frequent closed) itemset contexts},
  author={Hamrouni, Tarek and Ben Yahia, Sadok and Nguifo, Engelbert Mephu},
  journal={Information Sciences},
  volume={222},
  pages={343--361},
  year={2013},
  publisher={Elsevier}
}


@inproceedings{ref11,
  author    = {Sadok Ben Yahia and Engelbert Mephu Nguifo},
  title     = {Emulating a Cooperative Behavior in a Generic Association Rule Visualization Tool},
  booktitle = {International Conference on Tools with Artificial Intelligence {(ICTAI)}},
  volume    = {110},
  publisher = {CEUR-WS.org},
  year      = {2004}
}


@inproceedings{ref12,
  title={A top-down approach for mining fuzzy association rules},
  author={Ben Yahia, Sadok and Jaoua, Ali},
  booktitle={Proc. 8th Int. Conf. Information Processing Management of Uncertainty Knowledge-Based Systems},
  pages={952--959},
  year={2000}
}


@article{ref13,
  title={Leishmania eukaryotic initiation factor (LeIF) inhibits parasite growth in murine macrophages},
  author={Koutsoni, Olga and Barhoumi, Mourad and Guizani, Ikram and Dotsika, Eleni},
  journal={PLoS One},
  volume={9},
  number={5},
  pages={e97319},
  year={2014},
  publisher={Public Library of Science}
}


@inproceedings{ref14,
  title={Ldoa results for oaei 2011},
  author={Kachroudi, Marouen and Moussa, Essia Ben and Zghal, Sami and Yahia, Sadok Ben},
  booktitle={Proceedings of the 6th International Conference on Ontology Matching-Volume 814},
  pages={148--155},
  year={2011},
  organization={CEUR-WS. org}
}


@incollection{ref15,
  title={Succinct system of minimal generators: A thorough study, limitations and new definitions},
  author={Hamrouni, Tarek and Ben Yahia, Sadok and Nguifo, Engelbert Mephu},
  booktitle={Concept Lattices and Their Applications},
  pages={80--95},
  year={2008},
  publisher={Springer}
}


@inproceedings{ref16,
  title={Extending {BPMN} with Submit/Response-Style User Interaction Modeling},
  author={Auer, Dagmar and Geist, Verena and Draheim, Dirk},
  booktitle={IEEE Conference on Commerce and Enterprise Computing {(CEC)}},
  pages={368--374},
  year={2009},
  organization={IEEE}
}


@article{ref17,
  title={The Service-Oriented Metaphor Deciphered},
  author={Draheim, Dirk},
  journal={Journal of Computing Science and Engineering {(JCSE)}},
  volume={4},
  number={4},
  pages={253--275},
  year={2010},
  publisher={Korean Institute of Information Scientists and Engineers}
}


@inproceedings{ref18,
  title={Typed Business Process Specification},
  author={Atkinson, Colin and Draheim, Dirk and Geist, Verena},
  booktitle={2010 14th IEEE International Enterprise Distributed Object Computing Conference {(EDOC)}},
  pages={69--78},
  year={2010},
  organization={IEEE}
}


@inproceedings{ref19,
  title={A Context-Oriented Synchronization Approach},
  author={Draheim, Dirk and Natschl{\"a}ger, Christine},
  booktitle={Electronic Proceedings of the 2nd International Workshop in Personalized Access, Profile Management, and Context Awareness: Databases {(PersDB)} in Conjunction with the 34th {VLDB} Conference},
  pages={20--27},
  year={2008}
}


@article{ref20,
  title={Generative programming for C{\#}},
  author={Draheim, Dirk and Lutteroth, Christof and Weber, Gerald},
  journal={ACM {SIGPLAN} Notices},
  volume={40},
  number={8},
  pages={29--33},
  year={2005},
  publisher={ACM}
}










@misc{UnoSite,
  author =       {K. Murakami and
               T. Uno},
  title =        {{Hypergraph Dualization Repository (2013)}},
  howpublished = "\url{{http://research.nii.ac.jp/~uno/dualization.html}}",
  note = "[Online; accessed 19 Jun 2014]"
}

@article{Forestier2012,
  author    = {M. Forestier and
               A. Stavrianou and
               J. Velcin and
               D. A. Zighed},
  title     = {Roles in social networks: Methodologies and research issues},
  journal   = {Web Intelligence and Agent Systems},
  volume    = {10},
  number    = {1},
  year      = {2012},
  pages     = {117-133}
}

@article{Mannila97,
    author = {H. Mannila and H. Toivonen},
    title = {Levelwise Search and Borders of Theories in Knowledge Discovery},
    journal = {Data Mining and Knowledge discovery},
    volume = {1},
    number = {3},
    pages = {241-258},
    year = {1997}
}



@article{EiterG95,
  author    = {T. Eiter and
               G. Gottlob},
  title     = {Identifying the Minimal Transversals of a Hypergraph and
               Related Problems},
  journal   = {SIAM Journal on Computing},
  volume    = {24},
  number    = {6},
  year      = {1995},
  pages     = {1278-1304}
}

@book{Scott2000,
author = {Scott, J.},
pages = {208},
publisher = {Sage},
title = {{Social Network Analysis: A Handbook}},
url = {http://www.amazon.com/Social-Network-Analysis-Professor-Scott/dp/0761963391},
year = {2000}
}


@INPROCEEDINGS{Durand13,
  AUTHOR =       {N. Durand and M. Quafafou},
  TITLE =        {Approximation de bordures de motifs frequents par le calcul de traverses minimales approches d'hypergraphes},
  BOOKTITLE =    {actes de la 13eme Conference Francophone sur l'Apprentissage Automatique, CAP'12},
  YEAR =         {2013},
  pages =        {228-240},
  address =      {Lille, France}
  }

@article{Akers78,
  author    = {S. B. Akers},
  title     = {Binary Decision Diagrams},
  journal   = {IEEE Trans. Computers},
  volume    = {27},
  number    = {6},
  year      = {1978},
  pages     = {509-516}
}

@inproceedings{Lopes2000,
  author    = {S. Lopes and
               J. M. Petit and
               L. Lakhal},
  title     = {Efficient discovery of functional dependencies and \textsc{A}rmstrong relations},
  booktitle   = {Proceedings of the 7th International Conference on Extending Database Technology},
   pages     = {350-364},
   year = {2000},
   address = {Konstanz, Germany}
}

@inproceedings{Huhtala98,
  author    = {Y. Huhtala and
               J. K\"{a}rkk\"{a}inen and
               P. Porkka and
               H. toivonen},
  title     = {Efficient discovery of functional and approximate dependencies using partitions},
  booktitle   = {Proceedings of the 4th international IEEE international conference on Data Engineering},
   pages     = {392-401},
   year = {1998}
}

@article{Mannila1994,
  author    = {Heikki Mannila and
               Kari-Jouko R{\"a}ih{\"a}},
  title     = {Algorithms for Inferring Functional Dependencies from Relations},
  journal   = {Data Knowledge Engineering},
  volume    = {12},
  number    = {1},
  year      = {1994},
  pages     = {83-99}
}

@BOOK{Maier,
  AUTHOR =       {D. Maier},
  TITLE =        {The theory of relational databases},
  PUBLISHER =    {Commputer Science Press},
  YEAR =         {1983}
}

@inproceedings{AbreuG09,
  author    = {R. Abreu and
               A. J. C. van Gemund},
  title     = {A Low-Cost Approximate Minimal Hitting Set Algorithm and
               its Application to Model-Based Diagnosis},
  booktitle = {Proceedings of the seventh Symposium on Abstraction, Reformulation, and Approximation (SARA'09)},
  year      = {2009},
  address = {Minnesota, USA}
}

@inproceedings{BraceRB90,
  author    = {K. S. Brace and R. L. Rudell and R. E. Bryant},
  title     = {Efficient Implementation of a \textsc{BDD} Package},
  booktitle = {Proceedings of the 27th ACM/IEEE Design Automation Conference (DAC'90)},
  year      = {1990},
  pages     = {40-45},
  address = {Florida, USA}
}


@inproceedings{Agrawal12008994,
 author = {R. Agrawal and S. Ramakrishnan},
 title = {Fast Algorithms for Mining Association Rules in Large Databases},
 booktitle = {Proceedings of the 2nd International Conference on Very Large Data Bases (VLDB '94)},
 year = {1994},
 pages = {487-499},
 numpages = {13},
 address = {Santiago, Chili}
}


@inproceedings{Pfaltz02,
 author = {J. L. Pfaltz and C. M. Taylor},
 title = {Scientific discovery through iterative transformations of concept lattices},
 booktitle = {Proceedings of the Workshop on Discrete Mathematics and Data Mining at 2nd SIAM Conference on Data Mining},
 year = {2002},
 pages = {65-74},
 address = {Arlington, USA}
}


@INPROCEEDINGS{NidhalCAP2012,
  AUTHOR =       {M.N. Jelassi and C. Largeron and S. {Ben Yahia}},
  TITLE =        {A la recherche d'acteurs multi-communautaires dans un reseau social},
  BOOKTITLE =    {actes de la 12eme Conference Francophone sur l'Apprentissage Automatique, CAP'12},
  YEAR =         {2012},
  pages=        {238-252}
  address =      {Nancy, France}
  }

  @INPROCEEDINGS{NidhalEGC2012,
  AUTHOR =       {M.N. Jelassi and C. Largeron and S. {Ben Yahia}},
  TITLE =        {TMD-MINER : Une nouvelle approche pour la detection des diffuseurs dans un systeme communautaire.},
  BOOKTITLE =    {actes de la 13eme Conference Francophone sur l'Extraction et la Gestion des Connaissances, EGC'12},
  YEAR =         {2012},
  pages = {423-428}
  address =      {Bordeaux, France}
  }

    @INPROCEEDINGS{NidhalEGC2013,
  AUTHOR =       {M.N. Jelassi and C. Largeron and S. {Ben Yahia}},
  TITLE =        {Detection des traverses minimales par �limination de la redondance},
  BOOKTITLE =    {actes de la 14eme Conference Francophone sur l'Extraction et la Gestion des Connaissances, EGC'13},
  YEAR =         {2013},
  pages = {169-174},
  address =      {Toulouse, France}
  }

    @INPROCEEDINGS{NidhalEGC2014,
  AUTHOR =       {M.N. Jelassi and C. Largeron and S. {Ben Yahia}},
  TITLE =        {Local-Generator : "diviser pour regner" pour l'extraction des traverses minimales d'un hypergraphe},
  BOOKTITLE =    {actes de la 15eme Conference Francophone sur l'Extraction et la Gestion des Connaissances, EGC'14},
  YEAR =         {2014},
  pages = {245-256},
  address =      {Toulouse, France}
  }

@article{NidhalJSS,
  author    = {M.N. Jelassi and C. Largeron and S. {Ben Yahia}},
  title     = {Efficient unveiling of multi-members in a social network},
  journal   = {The Journal of Systems and Software},
  volume    = {94},
  year      = {2014},
  pages     = {30-38}
}

@INPROCEEDINGS{Chi2012,
  AUTHOR =       {Ch.Trabelsi and N. Jelassi and S. {Ben Yahia}},
  TITLE =        {Scalable Mining of Frequent Tri-concepts from
Folksonomies},
  BOOKTITLE =    {Proceedings of the 16th Pacific-Asia Conference on Knowledge Discovery and Data Mining, PAKDD 2012},
  YEAR =         {2012},
  month=        {May},
  pages =        {231-242},
  address =      {Kuala Lumpur, Malysia}
  }

@InProceedings{casali2005,
author = {A. Casali and R. Cicchetti and L. Lakhal},
title = {Essential patterns: A perfect cover of frequent patterns},
booktitle = {Proceedings of the 7th International Conference on DaWaK},
pages = {428--437},
year = {2005},
address = {Copenhagen, Denmark}
}

@article{Nadimi09,
  author    = {N. Mustapha and M. Nadimi-Shahraki and A.B. Mamat and M.N.B Sulaiman},
  title     = {A Numerical Method for Frequent Patterns Mining},
  journal   = {International Journal of Theoretical and Applied Information technology},
  volume    = {8},
  number    = {2},
  year      = {2009},
  pages     = {92-98}
}


@article{HamrouniSucc08,
  author    = {T. Hamrouni and
               S. {Ben Yahia} and
               E. Mephu Nguifo},
  title     = {Succinct Minimal Generators: Theoretical Foundations and
               Applications},
  journal   = {International Journal on Foundations of Computer Science (IJFCS)},
  volume    = {19},
  number    = {2},
  year      = {2008},
  pages     = {271-296}
}



@article{HebertBC07,
  author    = {C. H{\'e}bert and
               A. Bretto and
               B. Cr{\'e}milleux},
  title     = {A Data Mining Formalization to Improve Hypergraph Minimal
               Transversal Computation},
  journal   = {Fundamenta Informaticae},
  volume    = {80},
  number    = {4},
  year      = {2007},
  pages     = {415-433}

}
@INPROCEEDINGS{Bodon03afast,
    author = {F. Bodon},
    title = {A fast APRIORI implementation},
    booktitle = {Proceedings of the IEEE ICDM Workshop on Frequent Itemset Mining Implementations},
    address = {Melbourne, Florida},
    year = {2003}
}

@article{Eiter02,
    author = {T. Eiter and G. Gottlob and K. Makino},
    title = {New Results on Monotone Dualization and Generating Hypergraph Transversals},
    booktitle = {SIAM JOURNAL ON COMPUTING},
    year = {2002},
    pages = {14-22},
    publisher = {}
}

@inproceedings{BourquiSJ09,
  author    = {R. Bourqui and
               P. Simonetto and
               F. Jourdan},
  title     = {Un algorithme stable de d{\'e}composition pour l'analyse
               des r{\'e}seaux sociaux dynamiques},
  booktitle = {9mes Journes Francophones "Extraction et Gestion des Connaissances (EGC'09)},
  address  = {Strasbourg, France},
  year      = {2009},
  pages     = {337-348},


}


@article{Hamrouni09,
  author    = {T. Hamrouni},
  title     = {Mining concise representations of frequent patterns through
               conjunctive and disjunctive search spaces},
  journal   = {SIGKDD Explorations Newsletter},
  volume    = {11},
  number    = {1},
  year      = {2009},
  pages     = {57-58}
}

@article{Cartwright77,
  author    = {D. Cartwright and F. Harary},
  title     = {A graph theoretic approach to the investigation of system-environment relationships},
  journal   = {Journal of Mathematical Sociology},
  volume    = {5},
  year      = {1977},
  pages     = {87-111}
}

@ARTICLE{Masseglia08webusage,
    author = {F. Masseglia and P. Poncelet and M. Teisseire and A. Marascu},
    title = {Web usage mining: extracting unexpected periods from web logs},
    journal = {Data Mining And Knowledge Discovery},
    year = {2008},
    pages = {39-65}
}

@ARTICLE{FBodon,
    author = {F. Bodon and L. Ronyai},
    title = {Trie: An alternative data structure for data mining algorithms},
    journal = {Mathematical and Computer Modelling},
    volume = {38},
    pages = {739-751},
    year = {2003}
}

@inproceedings{Leskoveckdd2007,
 author = {J. Leskovec and A. Krause and C. Guestrin and C. Faloutsos and J. VanBriesen and N. Glance},
 title = {Cost-effective outbreak detection in networks},
 booktitle = {Proceedings of the 13th ACM SIGKDD International Conference on Knowledge Discovery and Data mining (KDD '07)},
 year = {2007},
 address = {San Jose, Californie, USA},
 pages = {420-429},

}

@book{moreno34,
  author = {J.L. Moreno},
  title = {Who shall survive? : a new approach to the problem of Human Interrelations},
  series = {Nervous and mental disease monograph series},
  volume = {58},
  year = {1934}
}




@book{Schelling78,
  author = {T. Schelling},
  title = {Micromotives and Macrobehavior},
  year = {1978},
}

@article{Goldenberg01,
  author    = {J. Goldenberg, B. Libai, E. Muller},
  title     = {Talk of the Network: A
Complex Systems Look at the Underlying Process of
Word-of-Mouth},
  journal   = {Marketing Letters},
  volume    = {12},
  number    = {3},
  year      = {2001},
  pages     = {211-223},
}

@article{Mika05,
  author    = {P. Mika},
  title     = {Flink: Semantic Web technology for the extraction and analysis
               of social networks},
  journal   = {Journal of Web Semantics},
  volume    = {3},
  year      = {2005},
  pages     = {211-223}
}

@ARTICLE{Mika2005aInf,
  AUTHOR =       {P. Mika},
  TITLE =        {Ontologies are us: A unified model of social networks and semantics},
  JOURNAL =      {Web Semantics: Science, Services and Agents on the World Wide Web},
  YEAR =         {2007},
  volume =       {5},
  number =       {1},
  pages =        {5--15},
  month =        {March},

}


@article{Granovetter78,
  author =       {M. Granovetter},
  title =        {Threshold models of collective behavior},
  journal =      {American Journal of Sociology},
  year =         {1978},
  volume =       {83},
  pages = {1420-1443},
  number =       {6}
}




@inproceedings{Goyalwww11,
 author = {A. Goyal and W. Lu and L.V.S Lakshmanan},
 title = {CELF++: optimizing the greedy algorithm for influence maximization in social networks},
 booktitle = {Proceedings of the 20th International Conference companion on World Wide Web (WWW '11)},
 year = {2011},
 address = {Hyderabad, India},
 pages = {47-48}
}


@inproceedings{Goyalwsdm2010,
 author = {A. Goyal and F. Bonchi and L.V.S. Lakshmanan},
 title = {Learning influence probabilities in social networks},
 booktitle = {Proceedings of the third ACM International Conference on Web search and Data Mining(WSDM '10)},
 year = {2010},
 address = {New York, USA},
 pages = {241-250}
}

@PHDTHESIS{thesehagen,
        AUTHOR             = {M. Hagen},
        SCHOOL             = {Institut f{\"u}r Informatik, Friedrich-Schiller-Universit{\"a}t Jena},
        TITLE              = {Algorithmic and Computational Complexity Issues of MONET},
        TYPE               = {PhD Dissertation},
        YEAR               = {2008}
}

@PHDTHESIS{thesearnaud,
        AUTHOR             = {A. Mary},
        SCHOOL             = {Universite Blaise Pascal, Clermont-Ferrand},
        TITLE              = {Enumeration des dominants minimaux d'un graphe},
        TYPE               = {Th{\'e}se de doctorat},
        YEAR               = {2013}
}



@PHDTHESIS{ghada13,
        AUTHOR             = {G. Gasmi},
        SCHOOL             = {Faculte des Sciences de Tunis, Universite Tunis El Manar},
        TITLE              = {Inference des dependances fonctionnelles en utilisant la fouille de donnees},
        TYPE               = {Th{\'e}se de doctorat},
        YEAR               = {2013}
}

@PHDTHESIS{thesegarriga,
        AUTHOR             = {G. C. Garriga},
        SCHOOL             = {Universitat Polit\`{e}cnica de Catalunya},
        TITLE              = {Formal methods for mining structured objects.},
        TYPE               = {PhD Dissertation},
        YEAR               = {2006}
}

@INPROCEEDINGS{Medina2005,
  AUTHOR =       {A. Gïgly and R. Medina and L. Nourine and Y. Renaud},
  TITLE =        {Uncovering and reducing hidden combinatorics in guigues-duquenne bases},
  BOOKTITLE =    {Proceedings of The third International Conference on Formal Concept Analysis, ICFCA 2005},
  YEAR =         {2005},
  pages =        {235-248},
  address =      {Lens, France},
  publisher =    {Springer-Verlag}
  }



@inproceedings{BMA03,
author = {J. Bailey and T. Manoukian and K. Ramamohanarao},
title = {A Fast Algorithm for Computing Hypergraph Transversals and its Application in Mining Emerging Patterns},
booktitle = {Proceedings of the Third IEEE International Conference on Data Mining (ICDM '03)},
year = {2003},
address = {Washington, USA},
pages = {485-488},

}

@PHDTHESIS{thCline,
 author =       {C. H{\'e}bert},
 title =        {Extraction et usage de motifs minimaux en fouille de donnes, contribution au domaine des hypergraphes},
 school =       {Universit{\'e} de Caen, Basse \textsc{N}ormandie},
 year =         {2007},
 type =         {Th{\'e}se de doctorat}
}

@ARTICLE{dongg,
AUTHOR = {G. Dong and J. Li},
TITLE = {Mining border descriptions of emerging patterns from dataset pairs},
JOURNAL = {Knowledge and Information Systems},
volume = {8},
number={2},
PAGES = {178-202},
YEAR = {2005}
}

@ARTICLE{bass2008,
AUTHOR = {K. Elbassioni},
TITLE = {On the Complexity of Monotone Dualization and Generating Minimal Hypergraph Transversals},
JOURNAL = {Discrete Applied Mathematics},
volume = {156},
number={11},
PAGES = {2109-2123},
YEAR = {2008}
}

@ARTICLE{KavvadiasS05,
    author = {D. J. Kavvadias and E. C. Stavropoulos},
    title = {An efficient algorithm for the transversal hypergraph generation},
    journal = {Journal of Graph Algorithms and Applications},
    year = {2005},
    volume = {9},
    number={2},
    pages = {239-264}
}



@ARTICLE{Boualem05,
    author = {B. Benatallah and M. S. Hacid and A. Lager and C. Rey and F. Toumani},
    title = {On automating web services discovery},
    journal = {The International Journal on Very Large Data Bases},
    year = {2005},
    volume = {14},
    number={1},
    pages = {84-96}
}

@ARTICLE{Janos99,
    author = {J. Demetrovics and V. D. Thi},
    title = {Describing candidate keys by hypergraphs},
    journal = {Computers and Artificial Intelligence},
    year = {1999},
    volume = {18},
    number={2},
    pages = {191-207}
}

@ARTICLE{DucVu,
    author = {D. V. Thi and H. N. Son},
    title = {On the dense families in the relational datamodel},
    journal = {ASEAN Journal on Science and Technology for Development},
    year = {2005},
    volume = {22},
    number={3},
    pages = {241-249}
}


@BOOK{berge1989,
  AUTHOR =       {C. Berge},
  TITLE =        {Hypergraphs: Combinatorics of Finite Sets},
  PUBLISHER =    {North-Holland},
  YEAR =         {1989},
  edition =      {3rd}
}



@inproceedings{Liu2007,
 author = {Liu, Li and Li, Eric and Zhang, Yimin and Tang, Zhizhong},
 title = {Optimization of frequent itemset mining on multiple-core processor},
 booktitle = {Proceedings of the 33rd international conference on Very large data bases},
 series = {VLDB '07},
 year = {2007},
 address = {Vienna, Austria},
 pages = {1275-1285}
}

@inproceedings{map03,
 author = {F. De Marchi and J. M. Petit},
 title = { Zigzag: a new algorithm for mining large inclusion dependencies in database},
 booktitle = {Proceedings of the 3rd IEEE International Conference on Data Mining},
 series = {ICDM'03},
 year = {2003},
 address = {Florida, USA},
 pages = {27-34}
}

@inproceedings{Kempe1,
 author = {D. Kempe and J. Kleinberg and E. Tardos},
 title = {Maximizing the spread of influence through a social network},
 booktitle = {Proceedings of the 9th ACM SIGKDD International Conference on Knowledge Discovery and Data mining (KDD'03)},
 year = {2003},
 address = {Washington, USA},
 pages = {137-146},
}

@INPROCEEDINGS{Anagnostopouloskdd2008,
    author = {A. Anagnostopoulos and R. Kumar and Mohammad Mahdian},
    title = {Influence and correlation in social networks},
    booktitle = {Proc. of the 14th ACM Int. Conf. on Knowledge Discovery and Data Mining (KDD'08)},
    pages = {7-15},
    year = {2008},
    address = {Las Vegas, USA}
}

@inproceedings{Saitokes2008,
 author = {K. Saito and R. Nakano and M. Kimura},
 title = {Prediction of Information Diffusion Probabilities for Independent Cascade Model},
 booktitle = {Proceedings of the 12th International Conference on Knowledge-Based Intelligent Information and Engineering Systems (KES '08)},
 year = {2008},
 pages = {67-75},
 numpages = {9},
 address = {Zagreb, Croatia}
}


%@book{Berge1970,
%author={Berge, Claude},
%title={Thorie des graphes et des hypergraphes},
%publisher={Dunod},
%address={Paris},
%year={1970},
%pages={502}
%}

@inproceedings{Chenkdd2009,
author = {W. Chen and Y. Wang and S. Yang},
title = {Efficient influence maximization in social networks},
booktitle = {Proceedings of the 15th ACM SIGKDD International Conference on Knowledge Discovery and Data mining (KDD '09)},
keywords = {Influence maximization,spread},
pages = {199-208},
title = {Efficient influence maximization in social networks},
address = {Paris, France},
year = {2009}
}

@inproceedings{KimuraS06,
  author    = {M. Kimura and K. Saito},
  title     = {Tractable Models for Information Diffusion in Social Networks},
  booktitle = {Proceedings of the 10th European Conference on Principles of Knowledge Discovery in Databases (PKDD'06)},
  year      = {2006},
  pages     = {259-271},
  address = {Berlin, Allemagne},
 volume =       {4213},
}

@inproceedings{uno1,
  author    = {K. Murakami and T. Uno},
  title     = {Efficient algorithms for dualizing large-scale hypergraphs},
  booktitle = {Proceedings of the 15th Meeting on Algorithm Engineering and Experiments (ALENEX'13)},
  address = {New Orleans, USA},
  year      = {2013},
  pages     = {1-13}
}


@proceedings{DBLP:conf/pkdd/2006,
  editor    = {Johannes F{\"u}rnkranz and
               Tobias Scheffer and
               Myra Spiliopoulou},
  title     = {Knowledge Discovery in Databases: PKDD 2006, 10th European
               Conference on Principles and Practice of Knowledge Discovery
               in Databases, Berlin, Germany, September 18-22, 2006, Proceedings},
  booktitle = {PKDD},
  publisher = {Springer},
  series    = {Lecture Notes in Computer Science},
  volume    = {4213},
  year      = {2006},
  isbn      = {3-540-45374-1},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}




@inproceedings{Chenkdd2010,
 author = {Chen, Wei and Wang, Chi and Wang, Yajun},
 title = {Scalable influence maximization for prevalent viral marketing in large-scale social networks},
 booktitle = {Proceedings of the 16th ACM SIGKDD international conference on Knowledge Discovery and Data mining (KDD'10)},
 year = {2010},
 address = {Washington, USA},
 pages = {1029-1038},
 numpages = {10},
}


@inproceedings{Chenicdm2010,
 author = {Chen, Wei and Yuan, Yifei and Zhang, Li},
 title = {Scalable Influence Maximization in Social Networks under the Linear Threshold Model},
 booktitle = {Proceedings of the 2010 IEEE International Conference on Data Mining (ICDM'10)},
 year = {2010},
 pages = {88-97},
 address = {Sydney, Australia},
}

@inproceedings{Cheng-Te2011,
author = {Cheng-Te, Li and Shou-De, Lin and Man-Kwan, Shan},
booktitle = {WWW '11: Proceedings of the 20th international conference companion on World wide web},
keywords = {influential mediator,social networks,viral marketing},
publisher = {ACM},
title = {Finding influential mediators in social networks},
year = {2011}
}
@article{Domingos2006,
author = {Domingos, P.},
title = {Mining Social Networks for Viral Marketing},
journal = {IEEE Intelligent Systems},
volume = {20(1)},
pages = {80-82},
year = {2005}
}

@article{Freeman,
  author = {Freeman, L. C.},
  journal = {Social Networks},
  number = {3},
  pages = {215-239},
  title = {Centrality in social networks: Conceptual clarification},
  volume = {1},
  year = {1979},
}

@article{opsahl2010,
author    = {T. Opsahl and
               B. Hogan},
  title     = {Growth mechanisms in continuously-observed networks: Communication
               in a Facebook-like community},
  journal   = {CoRR},
  volume    = {abs/1010.2141},
  year      = {2010},
  ee        = {http://arxiv.org/abs/1010.2141},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}


@article{fortunato),
  author    = {Filippo Radicchi and
               Santo Fortunato and
               Benjamin Markines and
               Alessandro Vespignani},
  title     = {Diffusion of scientific credits and the ranking of scientists},
  journal   = {CoRR},
  volume    = {abs/0907.1050},
  year      = {2009},
}

@article{CourbisD04,
  author    = {Carine Courbis and
               Pascal Degenne and
               Alexandre Fau and
               Didier Parigot},
  title     = {Un mod{\`e}le abstrait de composants adaptables},
  journal   = {Technique et Science Informatiques},
  volume    = {23},
  number    = {2},
  year      = {2004},
  pages     = {231-252},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@inproceedings{Bridle04,
  author    = {John Scott Bridle},
  title     = {Towards better understanding of the model implied by the
               use of dynamic features in HMMs},
  booktitle = {INTERSPEECH},
  year      = {2004},
  ee        = {http://www.isca-speech.org/archive/interspeech_2004/i04_0725.html},
  crossref  = {DBLP:conf/interspeech/2004},
  bibsource = {DBLP, http://dblp.uni-trier.de}
}

@INBOOK{Batagelj09a,
  AUTHOR =       {V. Batagelj},
  TITLE =        {Encyclopedia of Complexity and Systems Science},
  CHAPTER =      {Social Network Analysis, Large-Scale},
  pages =        {8245-8265},
  YEAR =         {2009},

}



@inproceedings{DomingosR01,
  author    = {P. Domingos and
               M. Richardson},
  title     = {Mining the network value of customers},
  booktitle = {Proceedings of the seventh ACM SIGKDD international conference on Knowledge discovery and data mining},
   address = {New York, USA},
  pages     = {57-66},
  year      = {2001}
}

@inproceedings{RichardsonD02,
  author    = {M. Richardson and
               P. Domingos},
  title     = {Mining knowledge-sharing sites for viral marketing},
  booktitle = {Proceedings of the of the 8th International Conference on Knowledge Discovery and Data mining (KDD '02)},
  pages     = {61-70},
  year      = {2002},
  address = {Edmontom, Canada}

}


@inproceedings{EunyoungMoon2010,
author = {Eunyoung Moon and Sangki Han},
booktitle = {SocialCom'10},
pages = {225-232},
publisher = {IEEE},
title = {A qualitative method to find influencers using similarity-based approach in the blogosphere},
year = {2010}
}

@inproceedings{Borgatti1992,
author = {S.P. Borgatti and M.G. Everett},
booktitle = {Sociological methodology},
pages = {1-35},
title = {Notions of position in social
network analysis},
year = {1992}
}

@inproceedings{Palla05,
author = {G. Palla, I. Derenyi, I. Farkas, and T. Vicsek},
booktitle = {Nature},
pages = {435-814},
title = {Uncovering the overlapping community
structure of complex networks in nature and society},
year = {2005}
}

@article{PalEtAl05,
  added-at = {2009-02-28T21:01:39.000+0100},
  author = {G. Palla, I. Der�nyi, I. Farkas and T. Vicsek},
  title = {Uncovering the overlapping community structure of complex networks
	in nature and society},
  journal = {Nature},
  month = {June},
  number = {7043},
  pages = {814--818},
  volume = {435},
  year = {2005}
}



@ARTICLE{Baumes2005,
author = {J. Baumes, M. Goldberg, and M.Magdon-Ismail},
journal = {Intelligence and Security Informatics},
pages = {27-36},
volume = {3495},
title = {Efficient identification of overlapping communities},
year = {2005}
}

@inproceedings{Lancichinetti2010,
author = {A. Lancichinetti, F. Radicchi, Jos�e Javier Ramasco and S. Fortunato},
booktitle = {CoRR},
pages = {27-36},
volume = {3495},
title = {Finding statistically significant communities in networks},
year = {2010}
}



@inbook{EverettBorgatti2005,
title={Extending Centrality},
booktitle={Models and methods in social network analysis},
publisher={Cambridge University Press},
author={M.G Everett and S.P. Borgatti},
year={2005},
pages={57-76}
}

@inproceedings{Even-Dar2007,
author = {E. Even-Dar and A. Shapira},
booktitle = {Proceedings of the 3rd International Worshop on Internet and Network Economics (WINE'07)},
keywords = {Algorithms,Analysis of algorithms,Approximation algorithms,Social network,Spread maximization,Voter model},
title = {A note on maximizing the spread of influence in social networks},
year = {2007},
address = {San Diego, USA}
}



@inproceedings{Scripps2007a,
 author = {Scripps, J. and Tan, P. N. and Esfahanian, A. H.},
 title = {Node roles and community structure in networks},
 booktitle = {Proceedings of the 1st Workshop on Web Mining and Social Network Analysis (SNA-KDD'07)},
 year = {2007},
 pages = {26-35},
 address = {San Jose, California}
}


@inproceedings{Scripps2007,
 author = {Scripps, J. and Tan, P. N. and Esfahanian, A. H.},
 title = {Exploration of Link Structure and Community-Based Node Roles in Network Analysis},
 booktitle = {Proceedings of the 7th IEEE International Conference on Data Mining (ICDM'07)},
 year = {2007},
 pages = {649-654},
 address = {Omaha, USA}
}


@inproceedings{Il-ChulMoon2010,
author = {Il-Chul Moon and Dongwoo Kim and Yohan Jo and Alice Oh},
booktitle = {SocialCom'10},
publisher = {IEEE},
title = {Learning Influence Propagation of Personal Blogs with Content and Network Analyses},
address={Bombay, India},
pages = {207-218},
year = {2010}
}

@inproceedings{NitinAgarwal2008,
author = {N. Agarwal and H. Liu and L. Tang and P. S. Yu},
booktitle = {Proceedings of the International Conference on Web Search and web Data Mining (WSDM '08)},
title = {Identifying the influential bloggers in a community},
address = {Stanford, USA},
pages = {207-218},
year = {2008}
}

@book{Watts1999,
  author = {D. J Watts},
  booktitle = {Small worlds: the dynamics of networks between order and randomness},
  pages = {262},
  title = {Small worlds: The dynamics of networks between order and randomness},
  year = 1999,
}

@ARTICLE{White04,
    author = {Howard D. White and Barry Wellman and Nancy Nazer},
    title = {Does Citation Reflect Social Structure?},
    journal = {Journal of the American Society for Information Science and Technology},
    year = {2004},
    volume = {55},
    pages = {111-126}
}


@Book{WassermanFaust1994,
author = {S. Wasserman and K. Faust},
editor = {Cambridge University Press},
title = {Social Network Analysis, methods and application},
year = {Cambridge University Press, 1994},
%address = {Cambridge University Press, New York, USA},
edition = {4th edition: 1998, 1999}
}

@inproceedings{Yeung2010,
address = {New York},
author = {Yeung, Ching-man Au and Iwata, Tomoharu},
booktitle = {Proceedings of the 21st ACM conference on Hypertext and hypermedia (HT '10) },
pages = {245-254},
publisher = {ACM},
title = {Capturing implicit user influence in online social sharing},
year = {2010}
}

@article{Fredkach96,
author = {M. L. Fredman and L. Khachiyan},
title = {On the Complexity of Dualization of Monotone Disjunctive Normal Forms},
journal = {Journal of Algorithms},
volume = {21},
year = {1996},
pages = {618-628},
doi = {10.1006/jagm.1996.0062},
masid = {735111}
}



@PHDTHESIS{thRlt,
 author =       {Franois Rioult},
 title =        {Extraction de connaissances dans les bases de donnes
 comportant des valeurs manquantes ou un grand nombre d'attributs},
 school =       {Universite de Caen, Basse \textsc{N}ormandie},
 year =         {2005},
 type =         {Thse de doctorat},
 month =        {Novembre},
}

@INPROCEEDINGS{YuWang2010,
author = {Y. Wang and G. Cong and G. Song and K. Xie},
booktitle = {Proceedings of the 16th ACM SIGKDD International Conference on Knowledge discovery and Data mining (KDD'10)},
publisher = {ACM},
title = {Community-based greedy algorithm for mining top-K influential nodes in mobile social networks},
year = {2010},
address = {New York, USA},
pages = {1039-1048}
}



@INPROCEEDINGS{Boros03anefficient,
    author = {E. Boros and K. Elbassioni and V. Gurvich and L. Khachiyan},
    title = {An efficient implementation of a quasi-polynomial algorithm for generating hypergraph transversals},
    booktitle = {Proceedings of the 11th Annual European Symposium on Algorithms (ESA 2003)},
    year = {2003},
    address = {Amsterdam, Netherlands},
    pages = {556-567}

}

@inproceedings{Boros2008,
 author = {Boros, E. and Elbassioni, K. and Makino, K.},
 title = {On \textsc{B}erge Multiplication for Monotone Boolean Dualization},
 booktitle = {Proceedings of the 35th International colloquium on Automata, Languages and Programming, Part I},
 series = {ICALP '08},
 year = {2008},
 location = {Reykjavik, Iceland},
 pages = {48-59},
 numpages = {12},
}


@INPROCEEDINGS{Eiter02newresults,
    author = {T. Eiter and G. Gottlob and K. Makino},
    title = {New Results on Monotone Dualization and Generating Hypergraph Transversals},
    booktitle = {SIAM Journal On Computing},
    year = {2002},
    pages = {14-22},
    publisher = {}
}

@article{Bioch,
  author    = {J.C. Bioch and T. Ibaraki},
  title     = {Complexity of identification and dualization of positive boolean functions},
  journal   = {Information and Computation},
  volume    = {123},
  number    = {1},
  year      = {1995},
  pages     = {50-63}
}

@article{BorosMax,
  author    = {E. Boros and V. Gurvich and L. Khachiyan and K. Makino},
  title     = {On maximal frequent and minimal infrequent sets in binary matrices},
  journal   = {Annals of Mathematics and Artificial Intelligence},
  volume    = {39},
  number    = {3},
  year      = {2003},
  pages     = {211-221}
}



@article{takata,
  author    = {Ken Takata},
  title     = {A worst-case analysis of the sequential method to list the minimal hitting sets of a hypergraph},
  journal   = {SIAM Journal on Discrete Mathematics},
  volume    = {21},
  number    = {4},
  year      = {2007},
  pages     = {936-946}
}

@inproceedings{toda13,
  author    = {T. Toda},
  title     = {Hypergraph Transversal Computation with Binary Decision
               Diagrams},
  booktitle = {Proceedings of the 12th International Symposium on Experimental Algorithms (SEA'13)},
  year      = {2013},
  pages     = {91-102},
  address = {Rome, Italy}
}

@inproceedings{EiterIA,
  author    = {T. Eiter and G. Gottlob},
 title = {Hypergraph transversal computation and related problems in logic and \textsc{AI}},
 booktitle = {Proceedings of the 4th European Conference on Logics in Artificial Intelligence},
 series = {JELIA '02},
 year = {2002},
 location = {Cosenza, Italie},
 pages = {549-564}
}

@inproceedings{KaramLM07,
  author    = {Naouel Karam and
               Serge Linckels and
               Christoph Meinel},
  title     = {Semantic Composition of Lecture Subparts for a Personalized
               e-Learning},
  booktitle = {Proceedings of the 4th European Semantic Web Conference (ESWC'07)},
  year      = {2007},
  pages     = {716-728},
  address = {Innsbruck, Austria}
}





@inproceedings{gasmi2007extraction,
  title={Extraction of association rules based on literalsets},
  author={Gasmi, Ghada and Ben Yahia, Sadok and Nguifo, Engelbert Mephu and Bouker, Slim},
  booktitle={International Conference on Data Warehousing and Knowledge Discovery},
  pages={293--302},
  year={2007},
  organization={Springer}
}



@inproceedings{bouker2012ranking,
  title={Ranking and selecting association rules based on dominance relationship},
  author={Bouker, Slim and Saidi, Rabie and Ben Yahia, Sadok and Nguifo, Engelbert Mephu},
  booktitle={Tools with Artificial Intelligence (ICTAI)},
  volume={1},
  pages={658--665},
  year={2012},
  organization={IEEE}
}



@inproceedings{bouzouita2006garc,
  title={GARC: A new associative classification approach},
  author={Bouzouita, Ines and Elloumi, Samir and Ben Yahia, Sadok},
  booktitle={International Conference on Data Warehousing and Knowledge Discovery},
  pages={554--565},
  year={2006},
  organization={Springer}
}



@article{ayouni2011extracting,
  title={Extracting compact and information lossless sets of fuzzy association rules},
  author={Ayouni, Sarra and Ben Yahia, Sadok and Laurent, Anne},
  journal={Fuzzy Sets and Systems},
  volume={183},
  number={1},
  pages={1--25},
  year={2011},
  publisher={Elsevier}
}



@article{ferjani2012formal,
  title={Formal context coverage based on isolated labels: An efficient solution for text feature extraction},
  author={Ferjani, Fethi and Elloumi, Samir and Jaoua, Ali and Ben Yahia, Sadok and Ismail, Sahar and Ravan, Sheikha},
  journal={Information Sciences},
  volume={188},
  pages={198--214},
  year={2012},
  publisher={Elsevier}
}



@inproceedings{hamdi2013trust,
  title={Trust inference computation for online social networks},
  author={Hamdi, Sana and Bouzeghoub, Amel and Gancarski, Alda Lopes and Ben Yahia, Sadok},
  booktitle={Trust, Security and Privacy in Computing and Communications (TrustCom)},
  pages={210--217},
  year={2013},
  organization={IEEE}
}



@inproceedings{yahia2004revisiting,
  title={Revisiting generic bases of association rules},
  author={Ben Yahia, S and Nguifo, E Mephu},
  booktitle={International Conference on Data Warehousing and Knowledge Discovery},
  pages={58--67},
  year={2004},
  organization={Springer}
}



@article{hamrouni2010generalization,
  title={Generalization of association rules through disjunction},
  author={Hamrouni, Tarek and Ben Yahia, Sadok and Nguifo, Engelbert Mephu},
  journal={Annals of Mathematics and Artificial Intelligence},
  volume={59},
  number={2},
  pages={201--222},
  year={2010},
  publisher={Springer}
}



@inproceedings{brahmi2012omc,
  title={OMC-IDS: at the cross-roads of OLAP mining and intrusion detection},
  author={Brahmi, Hanen and Brahmi, Imen and Ben Yahia, Sadok},
  booktitle={Pacific-Asia Conference on Knowledge Discovery and Data Mining {PAKDD}},
  pages={13--24},
  year={2012},
  organization={Springer}
}




@inproceedings{YahiaN04,
  author    = {Sadok Ben Yahia and Engelbert Mephu Nguifo},
  title     = {Emulating a Cooperative Behavior in a Generic Association Rule Visualization Tool},
  booktitle = {International Conference on Tools with Artificial Intelligence {ICTAI}},
  volume    = {110},
  publisher = {CEUR-WS.org},
  year      = {2004}
}

